Data-Efficient and Robust Trajectory Generation through Pathlet Dictionary Learning

Trajectory generation has recently drawn growing interest in privacy-preserving urban mobility studies and location-based service applications. Although many studies have used deep learning or generative AI methods to model trajectories and have achieved promising results, the robustness and interpretability of such models are largely unexplored. This limits the application of trajectory generation algorithms on noisy real-world data and their trustworthiness in downstream tasks. To address this issue, we exploit the regular structure in urban trajectories and propose a deep generative model based on the pathlet representation, which encode trajectories with binary vectors associated with a learned dictionary of trajectory segments. Specifically, we introduce a probabilistic graphical model to describe the trajectory generation process, which includes a Variational Autoencoder (VAE) component and a linear decoder component. During training, the model can simultaneously learn the latent embedding of pathlet representations and the pathlet dictionary that captures mobility patterns in the trajectory dataset. The conditional version of our model can also be used to generate customized trajectories based on temporal and spatial constraints. Our model can effectively learn data distribution even using noisy data, achieving relative improvements of $35.4\%$ and $26.3\%$ over strong baselines on two real-world trajectory datasets. Moreover, the generated trajectories can be conveniently utilized for multiple downstream tasks, including trajectory prediction and data denoising. Lastly, the framework design offers a significant efficiency advantage, saving $64.8\%$ of the time and $56.5\%$ of GPU memory compared to previous approaches.

==> 20251212134604-________________________-_____________________-1__1_.txt <==
唐元博(00:00:00): 那加个智能模型，它会进一步让对，但是问题是这个分布的差异，它为什么会影响这个模型效果，就是因为我们不知道这个分布它也不是，比如说它是零是最小值，最大值是多少？是一还是100还是一万 GSD 值到之后我印象好像是一那它应该最大值有这个对那然后就是那0.2的 gsd 能够对这个。对一些小任务或者是一些这种效果有什么样的影响，就是你得有个相对直观，对这个指就是比如说你可以有的生成模型，它也用 gsd，但是它就会说我有个对比别人的方法在这儿，我的方法在。就是有很明显的差异，就现在的话我也只能感觉好像似乎这些模型在数据量很大的时候还可以都跟就是你还是说你希望这个模型能够更降噪到下面来。

唐元博(00:01:12): 方法可以把我们的方法看做，那我们的方法觉得会比这些都会低，那它能够到这个黑线吗？超过黑线。就差不多，我看一下我们当时使用的表格，就这个实验表格里面记录的就是画出来，其实就是这个实验的表格，然后 noisenoise data 它会比这个黑线还低一点。0.17它会到这0.15，那就是你把我们的方法画出来，还起到了降噪的效果。

唐元博(00:01:49): 解释不太好解释，我建议就不要画这个黑线，因为你画一个黑线就要单独去说它是怎么怎么算的，你就直接说它就是跟有在有噪情况下跟真实数据的分布差异，然后我们的方法比他们都靠下，那你就说它是鲁棒的。然后这个横轴我也很奇怪，就是这个为什么这么小就是零点，就是你只能加0.001的。或者是就在这就是0.00125的一个 sigma sigma 是为什么，就是因为这个 sigma 很大吗？什么就是这个是直接加在经纬度上？所以它值就是一个比较小的值，就会影响偏差比较大，那我觉得最首先这个 sigma 它到底是一个绝对值，还是一个 standardization？一般来说，sigma 它都是一个高斯的对方差一样，你是方差，还是就是噪声的均值就是高斯的方差那标准是啥标准？但是它实际的标准差是多少，实际标准差很大还是很小，因为因为大家一般做的都是约，就是 normalize data，然后你如果直接用那个经纬度，它就是很本来就是一个很。

唐元博(00:03:22): 首先它都不是 zoom 的就是它本来的经纬度它就是这个噪声，它是 zero 命，然后以这个为标准差分布的，然后我把这个值加到经纬度的绝对数值上面。因为经纬度它就是你的这个经纬度可能是114，114到一百一百一十五就是因为你是一个很小深圳，他可能就是他都不到，他可能就是1.1亿这样对，所以你这个就没有直观概念，就没有概念就是 ok。就感觉我好像就是加了这都不叫噪声，你你要不就是你你或者说我就说噪声平均水平折换。

唐元博(00:04:08): 对 gps 轨迹米的话，可能大家比较容易能想象出来，这是多大的噪声，对于一辆行驶中的车辆轨迹来说，那么造成平均达到多量的这个轨，因为你要把那个经纬记录转换成对可以。对。转换一下，然后去掉这个，再把我们的方法画出来。对，其实你也要看一下转换成批以后，如果你这个地方都变成了1000米，就感觉这个也不是很现实际的 gps 不会那么低精度。

唐元博(00:04:43): 对 ok 这我转完之后我先看一下两个。对我还是以前也一直在说，就是你你做 gps 轨迹，不要用经纬度，就是，除非你是说你不管什么，就放到一堆到一个大模型里去训练，但是对于我们这种比较精致的。模型还是建议你们把它切断长不可开除外做的那个那种非常映射到平面上面。

唐元博(00:05:23): Ok 那就顺便说一下其他的部分吧！老师，刚才我这边查了一下，如果是二不是它就它定义是，如果是二对数的话就是零到一，我自然就是到老大。你要不要跟咱们，我没加进来，我跟他那我就一会儿再跟他说吧。我要现在给他打个电话，就你你一个人看着好了。你说一下你的另外一个感觉就是我有那个。

唐元博(00:06:10): 除了生成模 ok，还有改动，就是这个5.3这个部分，然后之前的是用那个图，你可能还记得就是一个概率的，也没有对比，这样的话它其实更像这些，它没有这种量化的结果的指标。所以我后来想了一下，就是用什么样的方法来可以进行一些量化的对比，还有快速的做出一些 baseline 出来，然后这边做的一个比较是，就是有点像 nexttoken user 就是这里是 next agent age 的 reduction，你给定前面的。

唐元博(00:06:43): A 之后你去预测下一步，这个东西就可以用这个交叉商来进行一个量化，然后去对比的就是几个现在是比较容易直接来实现的几个，比如说 uniform 就是按平均的方法。来随机来选，这个或者是 llstm 的这种方法，还有我们的方法这样来快速对比一下这两个数据集上它的。

唐元博(00:07:09): 查一下这个什么单位，就是 boss 安全品，这是一个 loss 对，就是我当时想了有两种，第一种就是你 popone 的会正确率，那为什么不是？也可以，就是 top one 的超过一的 accuracy 明白，刚才猜的就是最概率最大的。因为这个 loss 是 testing loss 还是 training loss，那不是不太合理吗？你要训练你要做预测，你不在 testing 你没有 testing 吗？我也有那个数据就是我这里。就我这里可以把它换成那个 testing，我现在是按7070%分之30。Ok 对就是昨天晚上我是先把这个跑出来，然后直接先把 loss 放这，然后这个改成那个 actually 也比较方便，对你得看一下 testing 这个是非常重要的，就怕他不拟合。一般来说常识我想要看马上就可以改过来，你就说不管。就是理想情况下就是用户怎么说你说的 top one top five 对你就说 loss 也行，但你得是 test ok这个 ok，那我们看下午看看再。

唐元博(00:08:40): 还有这几个方法是就是什么方法，就在你前面对比有这几个方法没有，这个是就是相当于一些比较传统的一种，就相当于 baseline 的那种方法，然后不是说别人做的那种方法，所以我现在正在推荐就是找一个之前的方法，然后把它。放在这个地方就有引用，像 ltm 之类的非常基础的。那你可能就是再加一两个，那你要加什么方法就是前面的对比的方法。前面我们的表格里面已经有这个对比的方法，比如说像这个 mtthat 它这个东西就是去预测下，就是接下来的那个 H的分布。所以就可以比较好的去改造成我们这个新的安全的设备一个指标。那你觉得这个第二好的方法，因为 mtn 它不是第二好的。不吃在这个表格里面，第二这两个表里面它都没有出现成为第二的方向。就是我觉得那你可以说像是什么 Debation 它不能够直接做预测。那你可以 R 比如说它就是。但是可不可以算是第二行，在这个表格里是 gdp 这个表格里是。

唐元博(00:10:17): 说就是实在没时间了，就只能用 mt 来，我可以先把这个先跑着，然后完了之后我再看一下 ppt 能不能，我觉得最好的结果肯定就是这两行都加上去，这样的话就是我可以把下面分成三个。就是分成三段，然后一个是这种非常基础的，下面基础的对比，然后另外还有两个是比较好的，所以不放这个基础的对比，就是因为因为你你还没有做他 testing 对，所以你就是为了这个时间，你就哪怕是只对比。然后一两个别的方法不行，当然除非就是可能会比一个方法太少了，就对比至少两个方法，你可以说一个是最比较前沿的方法。然后就理理想是两个前移方法，但是如果你时间不够一个前移方法。最经典可以，但那这样的话就是我们就三行，会不会显得这个表格不多，你可以对你可以，你想要让它看起来丰富一点，可以 ok 好的。

唐元博(00:11:35): 然后现在还有一个小问题，就是我们现在这个页数是超了一点点就 conclusion 这里超了几行。所以我想的是之前你也提到过，就是把。对于矩阵的介绍，我就把它放在看里面，这样刚好可以那张图的封面上面就够了就。对，然后就是关于生成模型，我再跟你说一下，我不知道你有没有理解的问题，就我的疑点在什么地方，说我你怎么理解，就是老师您的说我在整个推导的时候，我其实就是最好把。就不是说光推 vi 那部分，而是推一个整体的理论的对的。因为就是一开始我们为了快捷，就是从一个 highlevel intuition 的角度来说，它应该能够拆解成这两部分，但是你没有一个严谨的说明。就如果你像刚之前你用那个 maxim 来拆解就。矛盾，因为一开始的时候我用来估计，但是后面就转换成了那个 variationalestimation，所以就是没有办法就是单独说我对这一部分的这个就这个网络单独去。

唐元博(00:12:53): 做一个 variational posteriorestimation 就是这边比如说这边用的是 basion learning 这边没有用 basion learning 会觉得很奇怪，所以你最好是就是你你在。就比如说到这里，你不说他我们可以 objectionfunction consider to part 这个不明显，你要证明说他真的就是能够。

唐元博(00:13:17): Consider to Parts. 那就是从就相当于你要去把这个 px 就这里，你是对你，你是对 pr 进行了一个 variational learning，这里你其实是对 px。进行 rationallearning 然后就是 expectation 是 over这个 R 跟 Z。

唐元博(00:13:45): 然后关于 X，因为 X 是你的观测变量对，然后 R 跟 Z 都是隐藏变量，然后你可以把那个公式拆解成几个加和，然后加到一块儿就是有不同的。克尔特儿就是有一个。有一个比如说 Over term.。和这个下去 ve 这两项跟下面这一项都是在一个就是都是在一个从 ps 推出来的。这个词典你往下就是这一项。就是关于这两个部分，他你可以说就暂时我们因为没有去对，没有把子辉那边的工作融进来，所以就暂时你只能说是我们加入了一些额外的约束吧，就是对于关于。他的一个 regularization。对，但是你或者是你这一部分，它本来就是 px given R 对。那么我其实有一个疑点就是这里，但是我们这里相当于中间又引入了 mdl 这个概念，就这个东西它是由 mdl 搞出来是这样的，就是说你这里。

唐元博(00:15:23): 你一开始你并没有这个线性模型，你只有一个 ps 跟 R，但是你要怎么模模拟，就 ps 跟 R 这个模型怎么做的，就是根据 mbl 做得到的就行了，就你你在上面那个 Y 头拆解的时候，它就是。不会细到这个线性的形式，它可以是因为你你并没有说一定是个线性，它就是一个 X。Thanks. 则而为对。

唐元博(00:15:59): 对所以说你你这里一会是一个什么模式，就是它这个 S 的有一些参数。你们屁 Thanks. 它是用某一种概率函数来表达你其实不知道具体吗？我不知道，具体是一个线性的，或者是它。是有什么你你可以说我就是加上这样的约束，这个是会来想，我自己的是说你你说它是一个。你在哪里面再去说它是一个，比如说是高新的模型，就比如说。进而加上噪声，这里他就不是高速招生，如果你想得到你的。Regulation 的形式它是一种特殊的。噪声，然后噪声我们就说我们加什么的 plus 教程可以得到 ly 的什么之类的，你就是加一种。某种分布噪声，它可以给你 mbl 的形式。对所以是这里你可以不用你你可以不用多说，我不用多说，这个我是经常，那你你你说。他是一个 zoom 的老师，然后具体，你不知道它什么，那么我们怎么分析，那就只能说用这个 mbl 的这个方法。

唐元博(00:18:06): 第五个我看一下。这样解释其实不太好，因为 R 本来就是一个因为 R 是你的。Distribution.。如果你你说可以把它拆解一下，把这块跟前面这是儿子他的玩儿，一般来说没必要。有一个这样的 maximize。B 反正 B 是你的部分。他说其实是要成立这样的一个，它某种形式就成了你。倒挂。这个问题不是在。后面那部分用的是 Y 的这一段用了 map 的是一个合理的就是如果你是不是在五倍的那部分？微这部分的参数分析是 mlp 还是 N？对翻译部分他也是贝贝叶斯学习的。其实也 ok 吧，你从这种情况下。理想情况下，你这部分最好也用，那也是个 Q，就是他的。对，但是现在没有时间就必须要跟我们的算法一致，所以就是想办法就是简单的说一下这里。简单的用安 T 的方法。或者你你，你先不？你要不要说年轻的方法，因为年轻的方法就是那种不是。我的理解就是他的 dr 的开的就不一定对他摇头引用他有没有紧张的。没听的方法，你给我给你。

唐元博(00:21:09): 我在新晚上。现在的版本还最重点写的不是很清楚，他现在。在改动？很勉强，你说，我觉得就是至少是比现在的这样的一个形式要搞。那老师我梳理一下思路，现在我前面这个部分生成模型，我是不应该一开始说这些细节就是先从这个地方开始没问题，这就到这都没问题，从下再分解了。

唐元博(00:22:00): Ok 因为我这里说的是逻辑太跳了，我是从这我把它分解成两部分，一种，其中一部分是这一部分。这一部分就是你这里是直接把 R 当成了，就是观测你这里，但是你实际观的是 X 对，所以这里是 X 然后这里是一个就是。你是一个 D，就是你的积分会记积分，那个 R 也会积分 Z 对，但是它不会变成一个双重积分，是因为。它还是你可以把它进行一些拆解，他怎么说你要写成就都写成，就看你是离散还是连续的。你就不。这里面都是连续的。就是 R 跟 Z 都是连续的是对，那其实就是一个双层的积分，但是实际上你甚至都没有在计算这个积分，你就是在计算 expectation，你就是有一个双层的 expectation。你可以把双层的 expectation 进行一些。我们是由于这个 Markov chain 的这个独立性，对我就可以让他分析成两部分。对 ok 那这样一个描述，我理解，应该把它放在这里继续往后写。然后这个小节就是把这个部分就直接看到这里，就从这里开始，接着这个四来讲，接着四来讲，对它。它就是 variational learning 对，甚至你甚至可以不去分4.24.3就，但是我觉得4.3单独放比较好，是因为它是 mdl 的部分，所以你可以就是这里就是 variational learning ok。

唐元博(00:24:02): 执行 PX。Ok 行，那其实就是到就是把这一部分就不是说直接就不要了，然后我们这里就改成不是说，然后就从这序继续往后写，然后这里给它改成 px。然后完了之后，就后面这边是有多的部分，然后给它分离出来两项，因为马克福的图像的联合定义的分为两部分，然后这一部分继续再往下拆解，这继续拆解是 ok 的，然后拆解出来的，因为多的这一部分它就是在4.3。

唐元博(00:24:41): Mdl 那部分来介绍，ok 我这个逻辑还是挺顺的。对还是得抓紧搞，因为你创业实验要做怎么把实验搞上，然后就是我建议就是跟静说一下，让他给你挑一些问题，比如说这个逻辑。是不是可以理解，那就这样，我按照我们今天讨论这个逻辑，我写一份，然后五点钟之前我发给我，然后你帮我 review 一下看看这个逻辑，你觉得理解，其实我都是。

唐元博(00:25:19): 在那个 gpt 上也就是把你这个问题放上去，但是我还有检查，因为你不能全信 GPT 的结果对我也是看了你的东西之后我自己又先理解了一遍。ok。他说的有一些逻辑还是对的，前后文是不匹配，所以我就按照他的建议我在我这打开。我现在是不是有 mute 你看一下我们的主会了解项目我看一下。三点。Friday. 三点 friday 和四点 friday 等一下还有一个镜像，他们是两面出来的有三个都安排今天下午。静哥请假了，结果其他人都没有上线，那不行，那我就是得我把这个链接发给你吧，然后我赶快去 meeting。你你你可以看一下，但是我觉得他说的有点太复杂，就不应该搞那么复杂。放没放。The link. 

唐元博(00:26:57): 我现在过去把电对。

唐元博(00:29:52): 可以先拉回去拿回去先刷死，然后经济数量的他现在使用这个话经济数量的。是不能做，你肯定想换。
